MAR: A structure-based search engine for models

The availability of shared software models provides opportunities for reusing, adapting and learning from them. Public models are typically stored in a variety of locations, including model repositories, regular source code repositories, web pages, etc. To profit from them developers need effective search mechanisms to locate the models relevant for their tasks. However, to date, there has been little success in creating a generic and efficient search engine specially tailored to the modelling domain. In this paper we present MAR, a search engine for models. MAR is generic in the sense that it can index any type of model if its meta-model is known. MAR uses a query-by-example approach, that is, it uses example models as queries. The search takes the model structure into account using the notion of bag of paths, which encodes the structure of a model using paths between model elements and is a representation amenable for indexing. MAR is built over HBase using a specific design to deal with large repositories. Our benchmarks show that the engine is efficient and has fast response times in most cases. We have also evaluated the precision of the search engine by creating model mutants which simulate user queries. A REST API is available to perform queries and an Eclipse plug-in allows end users to connect to the search engine from model editors. We have currently indexed more than 50.000 models of different kinds, including Ecore meta-models, BPMN diagrams and UML models. MAR is available at http://mar-search.org.

==> review.txt <==
Dear Jesús,

it is our pleasure to inform you that your paper:

MAR: A structure-based search engine for models

has been accepted for the Foundations Track of MoDELS'2020.

Each paper was reviewed by at least three members of the Program Committee (PC) and the reviews were monitored by the Program Board (PB). Each paper was also extensively discussed among the PC, and the final decisions were made during an on-line PB meeting. This year, out of 87 submitted papers, 23 papers were finally accepted (26% acceptance rate). Congratulations!

Please find below the reviews of your paper together with a meta-review written by the PB members summarizing the main points of the review and the discussions. Please take them carefully into account to prepare the final version of the manuscript. You must submit the camera ready paper by July 31st, we will provide you with detailed instructions in a further email.

For additional communication means, we invite you to look at the Posters Track that offers a "paper-accompanying poster" submission. It provides an opportunity to receive further feedback from the community and to stimulate discussions on your accepted paper. You can find the call for posters on the conference website: http://modelsconference.org/. 

Please also note that your paper will not be published in the proceedings unless at least one author of the paper registers for the conference. You can register online at the MoDELS conference website: http://modelsconference.org/. Please be prepared for the possibility of a virtual conference. More information on author registration and conference format will be sent soon.

If you have any questions, please do not hesitate to contact us.

Best regards,
Juan de Lara
PC Co-Chair, MoDELS 2020

SUBMISSION: 73
TITLE: MAR: A structure-based search engine for models

-------------------------  METAREVIEW  ------------------------
The reviewers are in agreement that the scope and the contributions of the paper are clear and that the theoretical and practical work presented is of high quality. Some concerns regarding the evaluation method were expressed (e.g. lack of user input), which authors are encouraged to take into consideration for future iterations of MAR.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 73
TITLE: MAR: A structure-based search engine for models
AUTHORS: José Antonio Hernández López and Jesús Sánchez Cuadrado

----------- Overall evaluation -----------
The paper proposes a model search engine, a novel addition to the repertoire of model discovery techniques within MDE.

As an analogy, a conventional search engine uses textual search terms for locating relevant text documents. In turn, the model search engine MAR proposed in this paper uses isolated, user-specified model patterns (also called queries in the paper) as search terms and returns relevant models from a model repository.

The paper is very clear about its scope and contributions, maintains a consistent, focused storyline and an excellent style offering an enjoyable reading flow. On a technical note, the way the contribution (i.e., the search engine itself) is engineered appears to me as a perfect match for the self-declared goal of the authors.

However, this very same goal reveals the main shortcoming of the paper: although the intention (of searching in model repositories via model query patterns) is very clearly stated, the paper lacks any hints on the motivation as well as the expected practical consequences behind that goal. Where did this desire emerge for such a searching technique? Do the authors perceive a potential user base - and are these users likely to be competent in providing search patterns? Would they be satisfied with the search results? In short, the paper would benefit a lot from the advancements in the paper being accompanied by a coherent, motivated user story.

Instead, the paper basically starts off with assuming that the proposal might turn out to be useful in some way for the MDE community, and then delves right into the details of solution design - even the Introduction fails to provide some conceptual overview in a general context and observations on state of the art. Then, the upcoming Section 2 continues directly with an overview of the solution itself, with Section 3 providing a formalization of retrieving models by search using a so-called bag of paths (BoP) representation.

In my opinion, this formalization is fully superfluous given the overall aim of the paper. Of course, consequences of using a particular representation of models for a given purpose, such as BoP here, can and should be dealt with, but I'm afraid that the mathematical mode of articulation comes with no benefits in this case; it might even be considered harmful in covering the actual merits of the BoP representation: while being mathematically trivial, its design has great potential for a tighter integration of the approach with NLP techniques, e.g., similarity-based search. A path as in BoP closely resembles the notion of n-grams in NLP - at least a hint on this would really be appropriate. (Some standard NLP preprocessing techniques are mentioned in 4.2, but the aforementioned link between BoP and n-grams could lead to deeper insights.)

The Evaluation, just as the rest of the paper, is executed very competently, but the message of the experiments remains a bit vacuous due to the current lack of motivation, leaving us without any tangible relation between the paper and the rest of the world, see above. In other words, the conducted experiment serves as a soundness claim (i.e., the approach serves its self-declared purpose), but not as a real-life validation, or at least a verification of alignment with end-user motivation - a shortcoming which might, again, be overcome by an accompanying user story supported by external motivation. In the Related Work section, the main reference is the tool SAMOS, a model analysis tool employing an NLP-like vector representation for models. This fact only strengthens the feeling elaborated here, that the real (yet unexplored) potential of the MAR approach might lie in its deep conceptual (and not the superficial technical) ties to NLP. The Related Work section also misses so!
 me references to an established line of research on querying by example [1,2].

Summarizing, although the level of contextual embeddedness as presented here does not live up to my expectations, MAR constitutes a promising baseline for such experiments. The paper is a nice read in its present form, but could benefit a lot from replacing the unnecessary technical/symbolical elaborations with conceptual insights. Still, due to the clear potential, I would not object to accepting it.

Minor remarks:
- Section 4.3 is extremely short, merge it with 4.4
- abstract, line -2: different kind -> different kinds

[1] Gábor Bergmann, Ábel Hegedüs, György Gerencser, Dániel Varró:
Graph Query by Example. CMSEBA@MoDELS 2014.

[2] Störrle, H. (2011). VMQL: A Visual Language for Ad-Hoc Model Querying.
Journal of Visual Languages and Computing, 22(1), 3-29.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 73
TITLE: MAR: A structure-based search engine for models
AUTHORS: José Antonio Hernández López and Jesús Sánchez Cuadrado

----------- Overall evaluation -----------
=== Summary ===

This paper presents Mar, a search engine for models. Compared to earlier works, Mar is the first to support structure-based queries on arbitrary model types. Given such input queries, it performs an approximate matching with the goal of finding similar models. Internally, a specialized representation of models as bags of paths is used in order to support an efficient indexing of models. The implementation based on HBase addresses the practical issue of deciding which paths to extract for indexing, and various other typical informal retrieval issues. The evaluation is twofold: A precision evaluation based on "query mutants" (shrinked versions of some index models), showing a significantly better precision than an existing test-based query engine, and a performance evaluation based on mutants of varying sizes, showing response times of 0.5 seconds for small queries (which seem to be most relevant category). The paper also presents an application to metamodel clustering (in com!
 bination with a machine learning technique) where it shows comparable performance to a dedicated tool while offering better explainability. Mar is publicly available as an Eclipse plug-in and through a REST API.

=== Pros and cons ===

+ Rich with well-presented design decisions, indicating a substantial effort to make existing information retrieval technology applicable to MDE.
+ The additional application to metamodel classification (using a machine learning technique) is particularly interesting
+ Good presentation of related work, novelty clearly discussed
+ Plausible evaluation setup and good results
+ Easy to read due to continuous use of examples
+ Search engine (REST API, Eclipse plug-in) and evaluation dataset publicly available

- Lack of user input (both for design and evaluation)
-> Affects some justification statements
-> Mitigated by strong evaluation

=== Assessment ===

This is a strong paper, presenting a significant contribution, evaluated with a sound set-up, offering a publicly available tool (with online REST API), and showing an interesting additional, machine-learning application. The presentation quality is very good.

The main drawback of the paper is a lack of user input, both during the design and the evaluation. One doubt is about the query mechanism: users are assumed to specify search queries in the form of a model. Still, in the example (Fig. 3), when searching for a phone-related statechart diagram, it might be more convenient to put a string like "Phone and Talking" into a textual form, instead of specifying a small model.

This issue also impacts various justification statements in Sect. 1 and Sect. 7 concerning a lack of wide use of existing techniques. Without performing a user-oriented analysis, it's unclear if the new approach indeed offers a potential for more widespread adoption than other techniques. Hence it would be better to focus on the more objective fact that the approach enables a unique feature combination (structure queries, arbitrary models).

This issue is mitigated by the evaluation, which assumes a realistic set-up (a user wants to retrieve a known model based on a specification of small fragment), and shows that structural queries lead to more precise results.

=== Detail comments ===

Abstract:

Please discuss the query format already within the abstract.

Section 1:

Please make the research gap (combination of structured queries and arbitrary metamodels) more explicit. Three existing works for building a model search engine are mentioned, but instead of open technical challenges, their lack of wide use is pointed out; it's unclear if and how the paper addresses this.

As part of this, please, again, discuss the query format.

Section 2:

It should be emphasized that the search engine, while also considering the model structure, supports strings/attributes as well.

Section 5:

"A search engine which takes into account the structure of the model, like ours, could also be used to build a clone detector."
Clone detection doesn't seem a natural application for a search engine, since it assumes that the "queries" (cloned fragments) are unknown in advance. The relationship to clone detection should be explained better, or the reference should be avoided.

Section 6:

"However, MAR is a recent technology and it has just been released to the public, so there is not an active user community."
That's not a good justification for not performing a user study. Many research works without an active user community still manage to include user studies. Better to just remove this justification.

"Moreover, we have not implemented yet any mechanism to assess the quality of the indexed models, which is needed to have an understanding of the quality of the search results."
It's not clear how this issue is specific to a potential user study and does not apply to the evaluation being presented.

"This would be useful in scenarios like model clone detection."
Given the doubt about the application to clone detection, is there any other justification for considering such large queries?

Even though the section discusses some threats to validity, it would be preferable to give a discussion along the standard dimensions (external, internal, construct validity).

Section 7:

The structure of the model encoding technique discussion could be improved, for example, by structuring it along the use-cases of the encodings.

In the same discussion, a relevant path-based encoding of models for sub-graph isomorphm checking [A] is not mentioned. This encoding has been used for model clone detection (e.g. [A,B]).

[A] Nam H. Pham, Hoan Anh Nguyen, Tung Thanh Nguyen, Jafar M. Al-Kofahi, Tien N. Nguyen: Complete and accurate clone detection in graph-based models. ICSE 2009: 276-286
[B] Daniel Strüber, Vlad Acretoaie, Jennifer Plöger: Model clone detection for rule-based model transformation languages. Software and Systems Modeling 18(2): 995-1016 (2019)

=== Misc ===

p1: "and [-it] is a representation amenable for indexing."
p1: "HBase" not known to general MODELS audience, explain with a few words
p1: "Moreover, a search engine..." This sentence feels disconnected from the previous sentence.
p4: "There are two main processes[+:] offline and online."



----------------------- REVIEW 3 ---------------------
SUBMISSION: 73
TITLE: MAR: A structure-based search engine for models
AUTHORS: José Antonio Hernández López and Jesús Sánchez Cuadrado

----------- Overall evaluation -----------
This paper presents a key aspects of the design and implementation of a generic search engine for models (of any type/meta-model).
Some of the main ideas of this are:

Points in Favour / I really like:
-       the ideas and depth of ideas that the authors have developed as the core mechanism for model-matching.
-       The fact that the paper attempts to developed a rigorous/formal set of definitions.
-       The paper addresses both theoretical ideas as practical implementations

Points against / to improve:
-       The writing/presentation is confusing/unclear at several points and can really be cleaned up.

In particular the paper uses ‘operational/implementation’-language which could be more declarative, e.g.
       … which paths must be computed….
       … compact representation…. – does this matted? Compared to what?
       … the path extracted from the query: your tool does indeed extract this, but imho the definitions of path is a mathematical object (that exists in the eternal infinite mathematical universe).

-       The paper should motivate why one would want to search across meta-models
-       Motivate the use of models as querying-language. I can also imagine using (some variant of) SQL for formulating queries.
-       Motivate why graph-matching-algorithms could not be used
-       I am not convinced of the method used for evaluation of the approach. I think there are standard ways (in machine learning) to evaluate search engines. Given that this work deals with search engines, I think these approaches also apply to your work – and hence should also be discussed under ‘related work’.

- I did not get the MAR-website to work. I recommend to make the UI more user friendly and maybe include some prepared examples.


Detailed comments:
-       Section 2:
o       Highlight (e.g. enumerate)  more clearly what are the requirements.
o       ‘Front-end’ is really not a feature of the solution; but a practicality of the implementation
-       Fig 5: the labels ‘offline’ and ‘online’ do not make sense to me.
Fig 5: if this is the architecture/design, then please use UML to represent it (or add a legend)
-       The notion of crawlers is not needed for understanding the paper; consider omitting it.
-       Some of the definitions read as if they formalize some programming-solution (e.g. p.5; line 465-485)
-       581-627: entire section is unclear to me. Is it needed? Then rewrite/clarify.
-       Fig 7: if the input is a model, is a graphical UI not more usable/intuitive?
-       What are ‘all the indexed models’ (l. 837)
-       What does it mean ‘It this way …. cluster' (l.858)
-       Use colours in Fig 8
-       Is Fig 9 really the best/simplest/clearest way to explain this….



	
	
	

